Multi-modal Extreme Classification

This paper develops the MUFIN technique for extreme classification (XC) tasks with millions of labels where datapoints and labels are endowed with visual and textual descriptors. Applications of MUFIN to product-to-product recommendation and bid query prediction over several millions of products are presented. Contemporary multi-modal methods frequently rely on purely embedding-based methods. On the other hand, XC methods utilize classifier architectures to offer superior accuracies than embedding only methods but mostly focus on text-based categorization tasks. MUFIN bridges this gap by reformulating multi-modal categorization as an XC problem with several millions of labels. This presents the twin challenges of developing multi-modal architectures that can offer embeddings sufficiently expressive to allow accurate categorization over millions of labels; and training and inference routines that scale logarithmically in the number of labels. MUFIN develops an architecture based on cross-modal attention and trains it in a modular fashion using pre-training and positive and negative mining. A novel product-to-product recommendation dataset MM-AmazonTitles-300K containing over 300K products was curated from publicly available amazon.com listings with each product endowed with a title and multiple images. On the all datasets MUFIN offered at least 3% higher accuracy than leading text-based, image-based and multi-modal techniques. Code for MUFIN is available at https://github.com/Extreme-classification/MUFIN

==> confidential.txt <==
We are thankful to the area chairs and reviewers for putting our paper through review. We have submitted a factual rebuttal addressing all queries put forward by the reviewers. However, we are concerned that reviewer 3 may not have read the paper entirely or appreciated its core contributions. In responding to reviewer 3, we often found ourselves simply referring to details already presented in the main paper or the supplementary material. The reviewer complained about 2% gains on the small Polyvore dataset being insufficient but ignored the upto 5% gains offered on the much larger and more challenging tasks in the MM-AmazonTitles-300K and A2Q-4M datasets. Eventually and unfortunately, reviewer 3 assigns the paper a reject assessment. We request that our paper be evaluated upon its technical novelty, developing the MUFIN method that introduces architectures and training techniques suitable for multi-modal retrieval with millions of labels, curating and releasing a large new benchmark dataset for this task with over 300K labels and MUFIN's superior performance compared to state-of-the-art visual and multi-modal techniques on a range of benchmark and real-life multi-modal retrieval tasks.
